Optimization of Packed-Bed Energy Storage Systems Based on a Second Law Analysis

Packed-bed sensible heat storage (SHS) is important for balancing energy supply and demand over time. To improve the efficiency of a packed-bed SHS system through second law analysis (SLA), we developed macroscopic entropy and exergy transport equations for fluid flow and heat transfer in porous media based on microscopic transport equations. These equations enable us to identify where and how much exergy is destroyed. Using a packed-bed SHS system developed at the PROMES-CNRS laboratory as a test case, we demonstrated how to apply SLA to optimize an SHS system. Our analysis revealed that, in addition to exit and heat leakage losses at tank surfaces, thermal and solid conduction losses inside the tank significantly contribute to total loss in the studied SHS system. These internal losses occur close to the thermocline. However, their slower transport causes a delay in their emergence. The SLA suggests an optimal tank aspect ratio of D/H = 0.75, at which the total exergy loss coefficient reaches its minimum value when exit loss is not considered. As particle size decreases, the exergy loss coefficient also decreases due to enhanced heat transfer between the fluid and solid phases. The pressure loss for the studied SHS system is negligible. The SLA favors a truncated cone-shaped tank with a slightly larger upper surface. Through the SLA, the exergy loss coefficient is reduced from 4.9% for the original design to 4.1% for the optimized design. This study demonstrates that, when used in conjunction with energy analysis, the SLA is an effective tool for optimizing energy storage systems.

==> arxiv/manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



